Reusable QUBO-Derived Block-Schur Inverse Factors for Fixed-Operator Finite-Difference PDE Solvers

Many simulations of partial differential equations require the repeated solution of linear systems whose matrix remains fixed while the righthand side changes. We present a hybrid offline online framework for this setting. The discretized operator is organized into small coupled blocks and reduced through block Schur complements. Instead of expressing the complete PDE solution as one large binary optimization problem, quadratic unconstrained binary optimization is used only to construct reusable local inverse factors. These factors are computed during an offline stage, decoded and stored, and then reused in an ordinary classical block solve for subsequent righthand sides. The optimizer facing problem size is governed by the local block size and chosen numerical precision, rather than by the dimension of the full spatial grid. We develop the mathematical formulation, analyze the accuracy and resource requirements of the binary representation, and examine the method on representative finite difference PDE problems, including execution of the local optimization stage on quantum optimization hardware. The resulting architecture provides a reusable interface between conventional numerical linear algebra and QUBO based quantum optimization.

==> dirac_heat.csv <==
index,dense_ground_truth,qci_quantum,abs_error
1,0.14892489892476743,0.14882414157142843,0.00010075735333900382
2,0.2945230616985431,0.29437661626907446,0.00014644542946862238
3,0.4335420659586824,0.43306064053313686,0.00048142542554552303
4,0.5628764568720029,0.5630063791192866,0.00012992224728369806
5,0.6796371178641488,0.6799494354880514,0.00031231762390260265
6,0.78121580870974,0.78139453323572,0.00017872452598000077
7,0.8653434293090193,0.8652054018241546,0.00013802748486468897
8,0.9301407076345073,0.9297995270033995,0.00034118063110777364
9,0.9741601795626921,0.9739757888044228,0.00018439075826925944
10,0.9964185228306854,0.9960636424511632,0.0003548803795222488
11,0.9964185228306854,0.9962192564034843,0.00019926642720113907
12,0.9741601795626921,0.9738236339079703,0.0003365456547217427
13,0.9301407076345073,0.9299442877826272,0.00019641985188012523
14,0.8653434293090194,0.8650551224871984,0.0002883068218210161
15,0.7812158087097402,0.7810396882171705,0.00017612049256965356
16,0.6796371178641493,0.6794226672035543,0.00021445066059500029
17,0.5628764568720033,0.562736284859599,0.00014017201240423827
18,0.43354206595868244,0.4334205276109228,0.00012153834775963102
19,0.2945230616985431,0.2944313315618642,9.173013667890251e-05
20,0.1489248989247677,0.14890823065090247,1.6668273865233507e-05


==> dirac_kg.csv <==
space_index,u_dense_ground_truth,u_qci_quantum,u_abs_error,v_dense_ground_truth,v_qci_quantum,v_abs_error
1,0.2817280882768688,0.28180987807633334,8.17897994645489e-05,-0.004468564560901439,-0.004462408270951218,6.156289950221168e-06
2,0.5406322423430009,0.5407891847643481,0.00015694242134722813,-0.008575112596655367,-0.00872298583027026,0.0001478732336148928
3,0.7557375873982503,0.7559569736592934,0.00021938626104311965,-0.011986956007986544,-0.01198626653046978,6.894775167638756e-07
4,0.9096175676669856,0.9098816243984187,0.00026405673143303776,-0.014427687532722992,-0.014426857666956687,8.298657663049352e-07
5,0.9898057423073143,0.9900930772031626,0.0002873348958483124,-0.01569957361831986,-0.015698670594972423,9.030233474351113e-07
6,0.9898057423073144,0.9900930772031628,0.0002873348958483124,-0.015699573618319838,-0.015698670594972458,9.030233473796001e-07
7,0.9096175676669858,0.9098816243984188,0.00026405673143303776,-0.01442768753272303,-0.014426857666956776,8.298657662546283e-07
8,0.7557375873982503,0.7559569736592933,0.00021938626104300862,-0.01198695600798656,-0.011986266530590406,6.894773961537565e-07
9,0.5406322423430008,0.5407891847635243,0.00015694242052355367,-0.00857511259665528,-0.008574619364987376,4.932316679043258e-07
10,0.2817280882768692,0.281809872315335,8.178403846581528e-05,-0.004468564560901581,-0.0044683075336583045,2.570272432762463e-07


==> dirac_mapped.csv <==
qci_id,pde_name,block,column,unique_id,exact_hit,exact_resid,hw_resid,ratio,hw_y0,hw_y1,exact_y0,exact_y1,dy_norm,energy_gap
QCI-001,Heat 1D,1,0,UQCI-001,True,0.0002576019542738187,0.0002576019542738187,1.0,0.9351562499999999,0.031054687499999997,0.9351562499999999,0.031054687499999997,0.0,0.0
QCI-002,Heat 1D,1,1,UQCI-002,False,0.0002576019542738161,0.0006631190218642052,2.5742002762888503,0.03046875,0.9345703125,0.031054687499999997,0.9351562499999999,0.0008286407592029211,8.84440211623705e-08
QCI-003,Heat 1D,2,0,UQCI-003,True,0.0002986010743928854,0.0002986010743928854,1.0,0.936328125,0.031054687499999997,0.936328125,0.031054687499999997,0.0,0.0
QCI-004,Heat 1D,2,1,UQCI-004,False,0.00022211043418537006,0.001039364375810681,4.679493692508129,0.029882812499999998,0.9351562499999999,0.031054687499999997,0.9351562499999999,0.0011718749999999993,2.4421194994017625e-07
QCI-005,Heat 1D,3,0,UQCI-005,True,0.00029860016736195545,0.00029860016736195545,1.0,0.936328125,0.031054687499999997,0.936328125,0.031054687499999997,0.0,0.0
QCI-006,Heat 1D,3,1,UQCI-006,True,0.00022211039231366408,0.00022211039231366408,1.0,0.031054687499999997,0.9351562499999999,0.031054687499999997,0.9351562499999999,0.0,0.0
QCI-007,Heat 1D,4,0,UQCI-007,False,0.00029860016736070596,0.00047726696489254825,1.5983479483988856,0.9357421874999999,0.031054687499999997,0.936328125,0.031054687499999997,0.0005859375000000222,3.2886629086625874e-08
QCI-008,Heat 1D,4,1,UQCI-008,False,0.0002221103923136101,0.0006288431593859491,2.8312189845581393,0.031054687499999997,0.9345703125,0.031054687499999997,0.9351562499999999,0.0005859374999999112,8.198725032215749e-08
QCI-009,Heat 1D,5,0,UQCI-007,False,0.00029860016736070596,0.00047726696489254825,1.5983479483988856,0.9357421874999999,0.031054687499999997,0.936328125,0.031054687499999997,0.0005859375000000222,3.2886629086625874e-08
QCI-010,Heat 1D,5,1,UQCI-008,False,0.0002221103923136101,0.0006288431593859491,2.8312189845581393,0.031054687499999997,0.9345703125,0.031054687499999997,0.9351562499999999,0.0005859374999999112,8.198725032215749e-08
QCI-011,Heat 1D,6,0,UQCI-007,False,0.00029860016736070596,0.00047726696489254825,1.5983479483988856,0.9357421874999999,0.031054687499999997,0.936328125,0.031054687499999997,0.0005859375000000222,3.2886629086625874e-08
QCI-012,Heat 1D,6,1,UQCI-008,False,0.0002221103923136101,0.0006288431593859491,2.8312189845581393,0.031054687499999997,0.9345703125,0.031054687499999997,0.9351562499999999,0.0005859374999999112,8.198725032215749e-08
QCI-013,Heat 1D,7,0,UQCI-007,False,0.00029860016736070596,0.00047726696489254825,1.5983479483988856,0.9357421874999999,0.031054687499999997,0.936328125,0.031054687499999997,0.0005859375000000222,3.2886629086625874e-08
QCI-014,Heat 1D,7,1,UQCI-008,False,0.0002221103923136101,0.0006288431593859491,2.8312189845581393,0.031054687499999997,0.9345703125,0.031054687499999997,0.9351562499999999,0.0005859374999999112,8.198725032215749e-08
QCI-015,Heat 1D,8,0,UQCI-007,False,0.00029860016736070596,0.00047726696489254825,1.5983479483988856,0.9357421874999999,0.031054687499999997,0.936328125,0.031054687499999997,0.0005859375000000222,3.2886629086625874e-08
QCI-016,Heat 1D,8,1,UQCI-008,False,0.0002221103923136101,0.0006288431593859491,2.8312189845581393,0.031054687499999997,0.9345703125,0.031054687499999997,0.9351562499999999,0.0005859374999999112,8.198725032215749e-08
QCI-017,Heat 1D,9,0,UQCI-007,False,0.00029860016736070596,0.00047726696489254825,1.5983479483988856,0.9357421874999999,0.031054687499999997,0.936328125,0.031054687499999997,0.0005859375000000222,3.2886629086625874e-08
QCI-018,Heat 1D,9,1,UQCI-008,False,0.0002221103923136101,0.0006288431593859491,2.8312189845581393,0.031054687499999997,0.9345703125,0.031054687499999997,0.9351562499999999,0.0005859374999999112,8.198725032215749e-08
QCI-019,Heat 1D,10,0,UQCI-007,False,0.00029860016736070596,0.00047726696489254825,1.5983479483988856,0.9357421874999999,0.031054687499999997,0.936328125,0.031054687499999997,0.0005859375000000222,3.2886629086625874e-08
QCI-020,Heat 1D,10,1,UQCI-008,False,0.0002221103923136101,0.0006288431593859491,2.8312189845581393,0.031054687499999997,0.9345703125,0.031054687499999997,0.9351562499999999,0.0005859374999999112,8.198725032215749e-08
QCI-021,Poisson 2D,1,0,UQCI-009,True,0.0012441881491119654,0.0012441881491119654,1.0,0.00384765625,0.00013671875,0.00384765625,0.00013671875,0.0,0.0
QCI-022,Poisson 2D,1,1,UQCI-010,True,0.001244188149111888,0.001244188149111888,1.0,0.00013671875,0.00384765625,0.00013671875,0.00384765625,0.0,0.0
QCI-023,Poisson 2D,2,0,UQCI-011,True,0.0007231244932332253,0.0007231244932332253,1.0,0.004921875,0.000263671875,0.004921875,0.000263671875,0.0,0.0
QCI-024,Poisson 2D,2,1,UQCI-012,False,0.0007231244932331208,0.001946341417568574,2.6915716944760057,0.0002734375,0.004921875,0.000263671875,0.004921875,9.765625000000009e-06,1.317868622771612e-07
QCI-025,Poisson 2D,3,0,UQCI-013,True,0.001076842989041621,0.001076842989041621,1.0,0.0053515625,0.00037109375,0.0053515625,0.00037109375,0.0,0.0
QCI-026,Poisson 2D,3,1,UQCI-014,False,0.001076842989041472,0.0013308611706965706,1.2358915684460252,0.000361328125,0.0053515625,0.00037109375,0.0053515625,9.765625000000009e-06,2.8180912575725973e-08
QCI-027,Poisson 2D,4,0,UQCI-015,True,0.00035096456155458885,0.00035096456155458885,1.0,0.005537109375,0.000439453125,0.005537109375,0.000439453125,0.0,0.0
QCI-028,Poisson 2D,4,1,UQCI-016,False,0.000350964561554592,0.0016074566831343433,4.5801110972975145,0.000439453125,0.005546875,0.000439453125,0.005537109375,9.765624999999792e-06,1.1969733346856026e-07
QCI-029,Poisson 2D,5,0,UQCI-017,True,0.0008309026903017617,0.0008309026903017617,1.0,0.0056347656250000005,0.00048828125,0.0056347656250000005,0.00048828125,0.0,0.0
QCI-030,Poisson 2D,5,1,UQCI-018,False,0.0008309026903019281,0.0029710879789302015,3.5757351776663358,0.00048828125,0.005615234375,0.00048828125,0.0056347656250000005,1.953125000000045e-05,4.057013006653065e-07
QCI-031,Poisson 2D,6,0,UQCI-019,False,0.0009207476377187163,0.0010528304891918002,1.1434517408052634,0.0056738281250000005,0.000517578125,0.00568359375,0.000517578125,9.765624999999792e-06,1.3154312777929889e-08
QCI-032,Poisson 2D,6,1,UQCI-020,False,0.0009207476377189131,0.0014002084592860682,1.5207298959299913,0.0005078125,0.0056738281250000005,0.000517578125,0.00568359375,1.3810679320049616e-05,5.6154873959157754e-08
QCI-033,Poisson 2D,7,0,UQCI-021,False,0.0007078208960787705,0.0015751310486182986,2.2253243120460358,0.0057128906250000005,0.000537109375,0.005703125,0.000537109375,9.76562500000066e-06,1.0053255897202185e-07
QCI-034,Poisson 2D,7,1,UQCI-022,False,0.0007078208960787698,0.0020126139492037047,2.8433943676335476,0.00052734375,0.005693359375,0.000537109375,0.005703125,1.3810679320049616e-05,1.8022519424065744e-07
QCI-035,Poisson 2D,8,0,UQCI-023,True,0.0008391147988139378,0.0008391147988139378,1.0,0.00572265625,0.000546875,0.00572265625,0.000546875,0.0,0.0
QCI-036,Poisson 2D,8,1,UQCI-024,False,0.0008391147988137321,0.0016907310657169018,2.014898400203537,0.000537109375,0.00572265625,0.000546875,0.00572265625,9.765625000000009e-06,1.0974545117808933e-07
QCI-037,Poisson 2D,9,0,UQCI-025,False,0.0008754920216178847,0.0024733893793019105,2.825142112353184,0.00572265625,0.000537109375,0.00572265625,0.000546875,9.765625000000009e-06,2.7306499270768336e-07
QCI-038,Poisson 2D,9,1,UQCI-026,True,0.0008754920216178651,0.0008754920216178651,1.0,0.000546875,0.00572265625,0.000546875,0.00572265625,0.0,0.0
QCI-039,Poisson 2D,10,0,UQCI-027,False,0.00041858831541579674,0.003239838013686338,7.739915077343014,0.00572265625,0.000537109375,0.005732421875,0.0005566406250000001,2.1836601342771306e-05,5.27205564308797e-07
QCI-040,Poisson 2D,10,1,UQCI-028,False,0.000418588315415818,0.0019294354718671731,4.60938683859464,0.00056640625,0.005732421875,0.0005566406250000001,0.005732421875,9.7656249999999e-06,1.812037451892623e-07
QCI-041,Klein-Gordon 1D,1,0,UQCI-029,True,0.0003019267553977975,0.0003019267553977975,1.0,1.0,-0.296875,1.0,-0.296875,0.0,0.0
QCI-042,Klein-Gordon 1D,1,1,UQCI-030,True,0.00029080928152877246,0.00029080928152877246,1.0,0.0009765625,1.0,0.0009765625,1.0,0.0,0.0
QCI-043,Klein-Gordon 1D,2,0,UQCI-031,True,0.0003065554407961894,0.0003065554407961894,1.0,1.0,-0.296875,1.0,-0.296875,0.0,0.0
QCI-044,Klein-Gordon 1D,2,1,UQCI-032,False,0.0002907884223371121,0.0006870873690201838,2.362842934041029,0.0009765625,0.9990234375,0.0009765625,1.0,0.0009765625,4.844136884674111e-08
QCI-045,Klein-Gordon 1D,3,0,UQCI-033,True,0.0003065554409106452,0.0003065554409106452,1.0,1.0,-0.296875,1.0,-0.296875,0.0,0.0
QCI-046,Klein-Gordon 1D,3,1,UQCI-034,True,0.0002907884223366695,0.0002907884223366695,1.0,0.0009765625,1.0,0.0009765625,1.0,0.0,0.0
QCI-047,Klein-Gordon 1D,4,0,UQCI-033,True,0.0003065554409106452,0.0003065554409106452,1.0,1.0,-0.296875,1.0,-0.296875,0.0,0.0
QCI-048,Klein-Gordon 1D,4,1,UQCI-034,True,0.0002907884223366695,0.0002907884223366695,1.0,0.0009765625,1.0,0.0009765625,1.0,0.0,0.0
QCI-049,Klein-Gordon 1D,5,0,UQCI-033,True,0.0003065554409106452,0.0003065554409106452,1.0,1.0,-0.296875,1.0,-0.296875,0.0,0.0
QCI-050,Klein-Gordon 1D,5,1,UQCI-034,True,0.0002907884223366695,0.0002907884223366695,1.0,0.0009765625,1.0,0.0009765625,1.0,0.0,0.0
QCI-051,Klein-Gordon 1D,6,0,UQCI-033,True,0.0003065554409106452,0.0003065554409106452,1.0,1.0,-0.296875,1.0,-0.296875,0.0,0.0
QCI-052,Klein-Gordon 1D,6,1,UQCI-034,True,0.0002907884223366695,0.0002907884223366695,1.0,0.0009765625,1.0,0.0009765625,1.0,0.0,0.0
QCI-053,Klein-Gordon 1D,7,0,UQCI-033,True,0.0003065554409106452,0.0003065554409106452,1.0,1.0,-0.296875,1.0,-0.296875,0.0,0.0
QCI-054,Klein-Gordon 1D,7,1,UQCI-034,True,0.0002907884223366695,0.0002907884223366695,1.0,0.0009765625,1.0,0.0009765625,1.0,0.0,0.0
QCI-055,Klein-Gordon 1D,8,0,UQCI-033,True,0.0003065554409106452,0.0003065554409106452,1.0,1.0,-0.296875,1.0,-0.296875,0.0,0.0
QCI-056,Klein-Gordon 1D,8,1,UQCI-034,True,0.0002907884223366695,0.0002907884223366695,1.0,0.0009765625,1.0,0.0009765625,1.0,0.0,0.0
QCI-057,Klein-Gordon 1D,9,0,UQCI-033,True,0.0003065554409106452,0.0003065554409106452,1.0,1.0,-0.296875,1.0,-0.296875,0.0,0.0
QCI-058,Klein-Gordon 1D,9,1,UQCI-034,True,0.0002907884223366695,0.0002907884223366695,1.0,0.0009765625,1.0,0.0009765625,1.0,0.0,0.0
QCI-059,Klein-Gordon 1D,10,0,UQCI-033,True,0.0003065554409106452,0.0003065554409106452,1.0,1.0,-0.296875,1.0,-0.296875,0.0,0.0
QCI-060,Klein-Gordon 1D,10,1,UQCI-034,True,0.0002907884223366695,0.0002907884223366695,1.0,0.0009765625,1.0,0.0009765625,1.0,0.0,0.0


==> dirac_plot_summary.csv <==
short,exact_match_fraction,mean_residual_ratio,max_residual_ratio,median_local_residual,max_local_residual,pde_relative_error,pde_relative_residual
Heat,0.2,2.113033124974808,4.679493692508129,0.0004772669648925,0.0010393643758106,0.0003239127900838,0.0003326371785019
Poisson,0.4,2.2502776141397547,7.739915077343014,0.0013655348149912,0.0032398380136863,0.0019708161493656,0.0155082881213567
Klein--Gordon,0.95,1.0681421467020515,2.362842934041029,0.0003042410980969,0.0006870873690201,0.0002970391107136,0.0002969133357497


==> dirac_poisson.csv <==
index,dense_ground_truth,qci_quantum,abs_error
1,0.012976197370494725,0.012983859699837421,7.66232934269577e-06
2,0.012976197370494722,0.012976448688394414,2.513178996924048e-07
3,0.02490114040244921,0.02491549731302955,1.4356910580336918e-05
4,0.024901140402449205,0.02489899258115125,2.147821297954211e-06
5,0.034808741131781465,0.03478995181354182,1.8789318239648134e-05
6,0.03480874113178146,0.034843867658274165,3.512652649270698e-05
7,0.041896344670171316,0.041876229741433124,2.011492873819215e-05
8,0.0418963446701713,0.04187275127816518,2.3593392006124314e-05
9,0.045589755530539684,0.04556231171255024,2.7443817989442065e-05
10,0.04558975553053967,0.045439412445265163,0.0001503430852745069
11,0.04558975553053969,0.04547583366149246,0.00011392186904723295
12,0.04558975553053968,0.04549335241802406,9.640311251561673e-05
13,0.041896344670171316,0.04185232445403694,4.402021613437307e-05
14,0.04189634467017131,0.041791701414312744,0.00010464325585856499
15,0.034808741131781465,0.03474249607784037,6.624505394109415e-05
16,0.03480874113178146,0.034744332347482546,6.440878429891245e-05
17,0.024901140402449208,0.02484765768671914,5.348271573006949e-05
18,0.024901140402449208,0.02478490651803526,0.00011623388441394863
19,0.012976197370494727,0.012961733874139814,1.446349635491305e-05
20,0.012976197370494727,0.012911493383651943,6.470398684278386e-05


==> dirac_poisson_slices.csv <==
x_index,slice,dense,hardware,abs_error
1,1,0.0129761973704947,0.0129838596998374,7.66232934269577e-06
2,1,0.0249011404024492,0.0249154973130295,1.4356910580336918e-05
3,1,0.0348087411317814,0.0347899518135418,1.878931823964813e-05
4,1,0.0418963446701713,0.0418762297414331,2.011492873819215e-05
5,1,0.0455897555305396,0.0455623117125502,2.7443817989442065e-05
6,1,0.0455897555305396,0.0454758336614924,0.0001139218690472
7,1,0.0418963446701713,0.0418523244540369,4.402021613437307e-05
8,1,0.0348087411317814,0.0347424960778403,6.624505394109415e-05
9,1,0.0249011404024492,0.0248476576867191,5.348271573006949e-05
10,1,0.0129761973704947,0.0129617338741398,1.446349635491305e-05
1,2,0.0129761973704947,0.0129764486883944,2.513178996924048e-07
2,2,0.0249011404024492,0.0248989925811512,2.147821297954211e-06
3,2,0.0348087411317814,0.0348438676582741,3.512652649270698e-05
4,2,0.0418963446701713,0.0418727512781651,2.3593392006124317e-05
5,2,0.0455897555305396,0.0454394124452651,0.0001503430852745
6,2,0.0455897555305396,0.045493352418024,9.640311251561672e-05
7,2,0.0418963446701713,0.0417917014143127,0.0001046432558585
8,2,0.0348087411317814,0.0347443323474825,6.440878429891245e-05
9,2,0.0249011404024492,0.0247849065180352,0.0001162338844139
10,2,0.0129761973704947,0.0129114933836519,6.470398684278386e-05


==> dirac_scatter.csv <==
idx,pde_name,pde_code,normalized_objective_gap,local_inverse_residual_dirac,residual_ratio,exact_ground_state_match
1,Heat 1D,1,0.0,0.0002576019542738,1.0,True
2,Heat 1D,1,3.7336809495493413e-07,0.0006631190218642,2.5742002762888503,False
3,Heat 1D,1,0.0,0.0002986010743928,1.0,True
4,Heat 1D,1,1.0309453116630306e-06,0.0010393643758106,4.679493692508129,False
5,Heat 1D,1,0.0,0.0002986001673619,1.0,True
6,Heat 1D,1,0.0,0.0002221103923136,1.0,True
7,Heat 1D,1,1.3862170814458898e-07,0.0004772669648925,1.5983479483988856,False
8,Heat 1D,1,3.461107098013656e-07,0.0006288431593859,2.83121898455814,False
9,Heat 1D,1,1.3862170814458898e-07,0.0004772669648925,1.5983479483988856,False
10,Heat 1D,1,3.461107098013656e-07,0.0006288431593859,2.83121898455814,False
11,Heat 1D,1,1.3862170814458898e-07,0.0004772669648925,1.5983479483988856,False
12,Heat 1D,1,3.461107098013656e-07,0.0006288431593859,2.83121898455814,False
13,Heat 1D,1,1.3862170814458898e-07,0.0004772669648925,1.5983479483988856,False
14,Heat 1D,1,3.461107098013656e-07,0.0006288431593859,2.83121898455814,False
15,Heat 1D,1,1.3862170814458898e-07,0.0004772669648925,1.5983479483988856,False
16,Heat 1D,1,3.461107098013656e-07,0.0006288431593859,2.83121898455814,False
17,Heat 1D,1,1.3862170814458898e-07,0.0004772669648925,1.5983479483988856,False
18,Heat 1D,1,3.461107098013656e-07,0.0006288431593859,2.83121898455814,False
19,Heat 1D,1,1.3862170814458898e-07,0.0004772669648925,1.5983479483988856,False
20,Heat 1D,1,3.461107098013656e-07,0.0006288431593859,2.83121898455814,False
21,Poisson 2D,2,0.0,0.0012441881491119,1.0,True
22,Poisson 2D,2,0.0,0.0012441881491118,1.0,True
23,Poisson 2D,2,0.0,0.0007231244932332,1.0,True
24,Poisson 2D,2,3.2653375885302675e-06,0.0019463414175685,2.6915716944760057,False
25,Poisson 2D,2,0.0,0.0010768429890416,1.0,True
26,Poisson 2D,2,6.116013417795746e-07,0.0013308611706965,1.2358915684460252,False
27,Poisson 2D,2,0.0,0.0003509645615545,1.0,True
28,Poisson 2D,2,2.460741167089453e-06,0.0016074566831343,4.5801110972975145,False
29,Poisson 2D,2,0.0,0.0008309026903017,1.0,True
30,Poisson 2D,2,8.136970114863337e-06,0.0029710879789302,3.575735177666336,False
31,Poisson 2D,2,2.606760466022005e-07,0.0010528304891918,1.1434517408052634,False
32,Poisson 2D,2,1.1128084597226477e-06,0.001400208459286,1.5207298959299913,False
33,Poisson 2D,2,1.98002839119849e-06,0.0015751310486182,2.225324312046036,False
34,Poisson 2D,2,3.549606267409106e-06,0.0020126139492037,2.843394367633548,False
35,Poisson 2D,2,0.0,0.0008391147988139,1.0,True
36,Poisson 2D,2,2.1544594074045744e-06,0.0016907310657169,2.014898400203537,False
37,Poisson 2D,2,5.351172844686205e-06,0.0024733893793019,2.825142112353184,False
38,Poisson 2D,2,0.0,0.0008754920216178,1.0,True
39,Poisson 2D,2,1.0321335986047711e-05,0.0032398380136863,7.739915077343014,False
40,Poisson 2D,2,3.547505684012649e-06,0.0019294354718671,4.60938683859464,False
41,Klein-Gordon 1D,3,0.0,0.0003019267553977,1.0,True
42,Klein-Gordon 1D,3,0.0,0.0002908092815287,1.0,True
43,Klein-Gordon 1D,3,0.0,0.0003065554407961,1.0,True
44,Klein-Gordon 1D,3,3.875311773082298e-07,0.0006870873690201,2.362842934041029,False
45,Klein-Gordon 1D,3,0.0,0.0003065554409106,1.0,True
46,Klein-Gordon 1D,3,0.0,0.0002907884223366,1.0,True
47,Klein-Gordon 1D,3,0.0,0.0003065554409106,1.0,True
48,Klein-Gordon 1D,3,0.0,0.0002907884223366,1.0,True
49,Klein-Gordon 1D,3,0.0,0.0003065554409106,1.0,True
50,Klein-Gordon 1D,3,0.0,0.0002907884223366,1.0,True
51,Klein-Gordon 1D,3,0.0,0.0003065554409106,1.0,True
52,Klein-Gordon 1D,3,0.0,0.0002907884223366,1.0,True
53,Klein-Gordon 1D,3,0.0,0.0003065554409106,1.0,True
54,Klein-Gordon 1D,3,0.0,0.0002907884223366,1.0,True
55,Klein-Gordon 1D,3,0.0,0.0003065554409106,1.0,True
56,Klein-Gordon 1D,3,0.0,0.0002907884223366,1.0,True
57,Klein-Gordon 1D,3,0.0,0.0003065554409106,1.0,True
58,Klein-Gordon 1D,3,0.0,0.0002907884223366,1.0,True
59,Klein-Gordon 1D,3,0.0,0.0003065554409106,1.0,True
60,Klein-Gordon 1D,3,0.0,0.0002907884223366,1.0,True


==> dirac_summary.csv <==
pde_name,instances,logical_qubo_variables,qubo_terms,qubo_density,exact_matches,exact_match_fraction,mean_abs_objective_gap,median_abs_objective_gap,max_abs_objective_gap,mean_norm_objective_gap,median_norm_objective_gap,max_norm_objective_gap,mean_residual_ratio,median_residual_ratio,max_residual_ratio,median_local_residual,max_local_residual,pde_relative_error,pde_relative_residual
Heat 1D,20,24,300,1.0,4,0.2,5.683865634820151e-08,3.2886629086625874e-08,2.4421194994017625e-07,2.398720166119823e-07,1.3862170814458896e-07,1.0309453116630306e-06,2.113033124974808,1.5983479483988856,4.679493692508129,0.0004772669648925,0.0010393643758106,0.00032391279008389326,0.00033263717850195865
Poisson 2D,20,24,300,1.0,8,0.4,1.0633265511601764e-07,4.2167893267441865e-08,5.27205564308797e-07,2.137612164967311e-06,8.622049007511111e-07,1.0321335986047713e-05,2.2502776141397547,1.3783107321880084,7.739915077343014,0.0013655348149912501,0.0032398380136863,0.001970816149365653,0.015508288121356788
Klein-Gordon 1D,20,24,300,1.0,19,0.95,2.4220684423370555e-09,0.0,4.844136884674111e-08,1.9376558865411488e-08,0.0,3.8753117730822974e-07,1.0681421467020515,1.0,2.362842934041029,0.0003042410980969,0.0006870873690201,0.00029703911071363637,0.00029691333574971714


==> figure3_multiscale_plot.csv <==
short,rel_dense,max_inv_res
Heat,1.3367080088581643e-05,8.341045249140769e-07
Burgers,1.0986839891150165e-05,7.141050527137744e-07
Poisson,3.0522183023661557e-06,3.4461308764777923e-06
Helmholtz,6.884600474089066e-06,3.826884827787936e-06
Klein--Gordon,2.3027081329091724e-05,8.610285564378199e-07


==> figure3_multiscale_table.csv <==
pde,label,protocol,gamma0,shrink,gamma0_stage,gamma1,gamma2,gamma3,B,M,K,correction_passes,scale_policy,schur_policy,N,cond_A,rel_dense,rel_exact,dense_rel_exact,linf_exact,r_inf,relative_residual,max_inv_res,mean_inv_res,max_schur_cond,calls,logical_bits_per_call,logical_states_per_call,logical_state_space_accounting,precompute_cpu_reduced_seconds,nonzero_correction_updates,clipped_continuous_corrections,stage0_nonzero,stage1_nonzero,stage2_nonzero,stage3_nonzero,max_qubo_energy,mean_qubo_energy,correlation,u_rel_dense,u_rel_exact,u_max_abs_error,v_rel_dense,v_rel_exact,v_max_abs_error
heat_1d,Heat 1D,GEOMETRIC_MULTISCALE,0.6,8,0.6,0.075,0.009375,0.001171875,2,1,10,3,gamma_p=gamma0/8**p,quantized_recursive,20,1.1394339187575457,1.3367080088581643e-05,5.483178017868054e-05,6.786342497647504e-05,8.842595275826426e-05,7.115474855989845e-07,3.390904674970554e-07,8.341045249140769e-07,6.599519281569276e-07,1.068203401403918,80,24,16777216,1342177280,0.09872761299993726,60,0,20,20,20,20,8.916270495147425e-08,1.7429070074734636e-08,0.9999999999804181,,,,,,
burgers_1d,Burgers 1D,GEOMETRIC_MULTISCALE,0.6,8,0.6,0.075,0.009375,0.001171875,2,1,10,3,gamma_p=gamma0/8**p,quantized_recursive,20,1.0697444204176292,1.0986839891150165e-05,8.655620237329702e-05,8.500181655037158e-05,6.903772416266829e-05,2.7341318548090854e-07,2.815768219659132e-07,7.141050527137744e-07,4.824006040247393e-07,1.0346748514250923,80,24,16777216,1342177280,0.15182774200002314,60,0,20,20,20,20,8.2453109488866e-08,9.932772426080944e-09,0.9999999998043749,,,,,,
poisson_2d,Poisson 2D,GEOMETRIC_MULTISCALE,0.01,8,0.01,0.00125,0.00015625,1.953125e-05,2,1,10,3,gamma_p=gamma0/8**p,quantized_recursive,20,26.655602086111447,3.0522183023661557e-06,3.0522183021840326e-06,6.151432018133898e-16,2.9478189187415182e-06,0.0003041166722539401,6.270318117101321e-06,3.4461308764777923e-06,1.9545225396683537e-06,1.214609965980267,80,24,16777216,1342177280,0.1562085840000691,60,0,20,20,20,20,1.5480041503904848e-06,1.7782426798387528e-07,0.9999999999974774,,,,,,
helmholtz_2d,Helmholtz 2D,GEOMETRIC_MULTISCALE,0.01,8,0.01,0.00125,0.00015625,1.953125e-05,2,1,10,3,gamma_p=gamma0/8**p,quantized_recursive,20,50.21037880064371,6.884600474089066e-06,6.884600474685614e-06,6.573289177045499e-16,5.953994764329451e-06,0.00016723824915132468,1.2036952368819492e-06,3.826884827787936e-06,1.8843162792921272e-06,1.3341347826047742,80,24,16777216,1342177280,0.11421992500004308,60,0,20,20,20,20,2.1392822265625155e-06,1.8910644589140514e-07,0.9999999999991225,,,,,,
klein_gordon_1d,Klein--Gordon 1D,GEOMETRIC_MULTISCALE,1.0,8,1.0,0.125,0.015625,0.001953125,2,1,10,3,gamma_p=gamma0/8**p,quantized_recursive,40,6.350787754621465,2.3027081329091724e-05,0.0009950888360495337,0.0010053270582599414,0.0011261004382391304,2.7451070749862083e-07,2.6578325333298907e-07,8.610285564378199e-07,7.705702454192974e-07,2.785090451255385,160,24,16777216,2684354560,0.3031754080000155,120,0,40,40,40,40,1.8764919448917085e-07,2.403447791758232e-08,0.9999999998464335,1.4212292296690934e-05,3.264476261650693e-05,1.5584062128537468e-05,0.00012804338364972925,0.006937870302857852,4.492825590865501e-05


==> k_sweep_compact.csv <==
K,poisson_solution,poisson_inverse,poisson_energy,kg_solution,kg_inverse,kg_energy
4,0.0776932280186864,0.000446133006014,0.0004926460298919,0.3151631078613268,0.0570105195080798,0.0003871582031249
5,0.0094242088089009,0.0001471128586516,9.487564448992466e-05,0.156915062790999,0.0327267446804887,0.0002023678302764
6,0.0177667454659146,9.26826400166884e-05,3.841429112762164e-05,0.1327567084926026,0.0169346277668877,7.008753322018282e-05
7,0.0048784270954718,3.6592057585532965e-05,6.02984467728054e-06,0.0139984702323493,0.0024849553831092,5.9220549912380894e-06
8,0.0036789043024937,2.5473870016376126e-05,2.5035661648414537e-06,0.0236702280356974,0.0046019226468865,2.471039439353792e-06
9,0.0015450496701561,1.0925202645959224e-05,5.487419123147832e-07,0.0044887266357106,0.0019124745718926,5.714474518184305e-07
10,0.0006943865829574,4.787505071270678e-06,1.4160028941149757e-07,0.0066694232887976,0.0005401065734387,2.097843475027906e-07


==> largeB.csv <==
B,N,line_blocks,M,K,bits_per_scalar,encoded_bits_per_inverse_column,upper_triangular_qubo_terms,qubo_density_rho_Q,dense_inverse_flops_2over3B3,relative_error_vs_dense,relative_residual,saturation_fraction,max_schur_kappa_2,min_diagonal_dominance_margin,mean_gamma_i,max_gamma_i,max_exact_inverse_entry_abs,max_inverse_frobenius_residual,mean_inverse_frobenius_residual,scaling_modes_used,schur_factor_generation_time_s
2,960,480,1,10,12,24,300,1.0,5.333333333333333,2.5464781427675606e-16,3.09148799978089e-16,0.0,1.8301091078522427,2.618033988749895,0.19092385416700944,0.19098300562505258,0.29533908188609254,0.0008409183566954845,0.0008365854262545692,diag_dominance,0.0030424730002778233
4,960,240,1,10,12,48,1176,1.0,42.666666666666664,0.0011679670464823017,0.0030831889604878296,0.0,2.9567154545830694,1.4018501204261975,0.35602995825397005,0.3566715105377938,0.34016362996866134,0.0015822120845722315,0.0015746223947203412,diag_dominance,0.0023130009994929424
8,960,120,1,10,12,96,4656,1.0,341.3333333333333,0.0014550918390404603,0.008754439894520972,0.0,4.03742067329777,1.2247947296291732,0.40566140009170687,0.4082316717278684,0.35667145910437587,0.004426563404575461,0.003904030667843654,diag_dominance,0.0012564700000439188
16,960,60,1,10,12,192,18528,1.0,2730.6666666666665,0.0023517209843278144,0.04844283673788013,0.0,4.8183525433540355,1.1181265239303348,0.43831247456171357,0.4471765844910344,0.3615489536817281,0.00823057071132042,0.0078074776197147085,diag_dominance,0.0013965999996798928
32,960,30,1,10,12,384,73920,1.0,21845.333333333332,0.0019089897087246396,0.11971484580699328,0.0,5.287999055137629,1.06148067512094,0.4445731796884863,0.4710401345206142,0.362866323746264,0.017630291427909752,0.015046273121860453,diag_dominance,0.0019350450002093567


==> phase4_full.csv <==
method,relative_error_vs_dense,relative_residual,max_local_residual,mean_local_residual,median_objective_improvement_fraction,columns_improved_fraction,runtime_seconds_for_greedy_polish
dense_direct_reference,0.0,4.370889002160777e-15,0.0,0.0,,,
rounded_cached_inverse,0.0014550918390404603,0.008754439894520972,0.0018307268418315018,0.001329991585375717,0.0,0.0,
greedy_polished_cached_inverse,0.0006401607568273323,0.013703790913998436,0.0018114125295734796,0.001284746386774198,0.0,0.48333333333333334,0.06538486299996293


==> phase4_methods.csv <==
method,instances,median_objective_ratio_to_rounded,mean_objective_ratio_to_rounded,max_objective_ratio_to_rounded,median_residual_norm,mean_residual_norm,max_residual_norm,median_column_error,mean_column_error,max_column_error,median_hamming_vs_rounded
rounded_reference,32,1.0,1.0,1.0,0.001317093451423884,0.0012412960088636351,0.0018272099230236733,0.00032551846740204237,0.0003233526961875647,0.00042994063967476397,0.0
greedy_from_rounded,32,0.9827835764327788,0.9003881332535448,1.0,0.0011710899955719722,0.001179565815814198,0.0018114125295734288,0.0003672709060291267,0.00035549728669899823,0.0005159051921786037,1.0
cold_SA_plus_greedy,32,37640.026040103505,133111.43228168547,1504446.065704832,0.26572184029955676,0.3297640317158447,0.9639054027786752,0.1057554328905134,0.16097790653954408,0.527957598611188,47.0
warm_SA_plus_greedy,32,0.9827834733288953,0.8812463458662044,1.0,0.0011710899955719813,0.001161890891549897,0.0018114125295734288,0.0003672709060291267,0.00035504125564660177,0.0005159051921786037,1.0


==> phase4_plot.csv <==
short,median_objective_ratio_to_rounded,mean_objective_ratio_to_rounded,median_residual_norm,max_residual_norm,median_column_error
Rounded,1.0,1.0,0.0013170934514238,0.0018272099230236,0.000325518467402
Greedy,0.9827835764327788,0.9003881332535448,0.0011710899955719,0.0018114125295734,0.0003672709060291
Cold SA,37640.02604010351,133111.43228168547,0.2657218402995567,0.9639054027786752,0.1057554328905134
Warm SA,0.9827834733288952,0.8812463458662044,0.0011710899955719,0.0018114125295734,0.0003672709060291

